Gaussian Volumetric Representation for Efficient Shear-Warp Visualization

Medical image visualization requires volumetric rendering algorithms that preserve anatomical fidelity while maintaining high rendering speeds. To address the high computational cost of large volumetric datasets, we propose a Gaussian-based volumetric representation for efficient visualization of dense medical volumes without compromising structural and radiometric details. We optimize the proposed representation using Monte Carlo volumetric estimation, which enables training on a highly sparse subset of voxels while maintaining consistency with the dense volumetric objective. In addition, we introduce a curriculum learning strategy that progressively incorporates structured slice-based sampling during training. Sparse voxel samples provide an early global coverage of the volume, while slice samples capture spatially correlated regions that aid geometric structure and texture continuity. This combination enables the Gaussian representation to learn anatomical details of various structures and corresponding textures from sparse supervision while significantly reducing the computational cost associated with dense voxel processing. The learned representation supports slice-based rendering methods such as shear-warp volume rendering, enabling efficient visualization of multimodal medical datasets including MRI and Cryosection volumes while preserving anatomical structures. Using sparse supervision, our method achieves up to 43.86 FPS rendering with a compression ratio of 11.31:1.

==> Images/comparisons_new/cvtxrf/rendered_view_metrics_alpha_0_80.json <==
{
  "alpha": 0.8,
  "pred_source": "pred_ref",
  "gt_source": "gt_ref",
  "output_dir": "/home/ojaswa/mayuri/Projects/Cinematic_Rendering_Gauss/Comparisons_new/CVT-xRF/sparse_volume_cvtxrf/comparison_samples",
  "per_axis": {
    "z": {
      "MSE": 0.016776490956544876,
      "PSNR": 17.752988729219226,
      "SSIM": 0.609187126159668,
      "MS_SSIM": 0.6034338474273682
    },
    "y": {
      "MSE": 0.040890857577323914,
      "PSNR": 13.883737811748382,
      "SSIM": 0.4827706813812256,
      "MS_SSIM": 0.5374349355697632
    },
    "x": {
      "MSE": 0.04637523740530014,
      "PSNR": 13.337138541197998,
      "SSIM": 0.5065082311630249,
      "MS_SSIM": 0.510276734828949
    }
  },
  "mean": {
    "MSE": 0.03468086197972298,
    "PSNR": 14.991288360721867,
    "SSIM": 0.5328220129013062,
    "MS_SSIM": 0.5503818392753601
  }
}

==> Images/comparisons_new/cvtxrf/slice_indices.json <==
{
  "reference": "Phase_1/reconstruct_and_view_slices.ipynb",
  "n_axial_samples": 5,
  "n_grid_slices": 6,
  "center": {
    "axial": 128,
    "coronal": 128,
    "sagittal": 128
  },
  "axial_indices": [
    0,
    63,
    127,
    191,
    255
  ],
  "grid_indices": [
    0,
    51,
    102,
    153,
    204,
    255
  ]
}

==> Images/comparisons_new/freesplatter/reconstruction_notebook/reconstruction_metrics.txt <==
mse: 0.03392285
psnr: 14.69507702
ssim_center3_mean: 0.37704708
msssim_center3_mean: 0.54551802


==> Images/comparisons_new/freesplatter/rendered_view_metrics_alpha_0_80.json <==
{
  "alpha": 0.8,
  "pred_source": "pred_ref",
  "gt_source": "gt_ref",
  "output_dir": "/home/ojaswa/mayuri/Projects/Cinematic_Rendering_Gauss/Comparisons_new/FreeSplatter/modified_sparse_voxel_freesplatter/comparison_samples",
  "per_axis": {
    "z": {
      "MSE": 0.020999107509851456,
      "PSNR": 16.777991629700512,
      "SSIM": 0.5903797149658203,
      "MS_SSIM": 0.48695117235183716
    },
    "y": {
      "MSE": 0.02357827126979828,
      "PSNR": 16.274880400174226,
      "SSIM": 0.5815879702568054,
      "MS_SSIM": 0.41916096210479736
    },
    "x": {
      "MSE": 0.025324461981654167,
      "PSNR": 15.96459772458532,
      "SSIM": 0.533801257610321,
      "MS_SSIM": 0.39914804697036743
    }
  },
  "mean": {
    "MSE": 0.0233006135871013,
    "PSNR": 16.339156584820017,
    "SSIM": 0.5685896476109823,
    "MS_SSIM": 0.435086727142334
  }
}

==> Images/comparisons_new/freesplatter/slice_indices.json <==
{
  "reference": "Phase_1/reconstruct_and_view_slices.ipynb",
  "n_axial_samples": 5,
  "n_grid_slices": 6,
  "center": {
    "axial": 128,
    "coronal": 128,
    "sagittal": 128
  },
  "axial_indices": [
    0,
    63,
    127,
    191,
    255
  ],
  "grid_indices": [
    0,
    51,
    102,
    153,
    204,
    255
  ]
}
